Towards a Cost vs. Quality Sweet Spot for Monitoring Networks

Continuously monitoring a wide variety of performance and fault metrics has become a crucial part of operating large-scale datacenter networks. In this work, we ask whether we can reduce the costs to monitor -- in terms of collection, storage and analysis -- by judiciously controlling how much and which measurements we collect. By positing that we can treat almost all measured signals as sampled time-series, we show that we can use signal processing techniques such as the Nyquist-Shannon theorem to avoid wasteful data collection. We show that large savings appear possible by analyzing tens of popular measurements from a production datacenter network. We also discuss the technical challenges that must be solved when applying these techniques in practice.

==> figures/intro_fig/anon_alldata_so_far.csv <==
TimeseriesName,Nyquist,current,ratio
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,2.75482093663912e-06,0.00413223140495868,1500
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,2.06611570247934e-06,0.00413223140495868,2000
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,-1,0.00413223140495868,-0.00413223140495868
mcBytesDropped,2.75482093663912e-06,0.00413223140495868,1500
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00418410041841004,-0.00418410041841004
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,-1,0.0043859649122807,-0.0043859649122807
mcBytes,1.55038759689922e-06,0.00465116279069767,3000
mcBytes,1.55038759689922e-06,0.00465116279069767,3000
mcBytes,3.10077519379845e-06,0.00465116279069767,1500
mcBytes,-1,0.00465116279069767,-0.00465116279069767
mcBytes,-1,0.00465116279069767,-0.00465116279069767
mcBytes,3.87596899224806e-06,0.00465116279069767,1200
mcBytes,-1,0.00465116279069767,-0.00465116279069767
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00395256916996047,-0.00395256916996047
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytes,-1,0.00458715596330275,-0.00458715596330275
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytesDropped,-1,0.00446428571428571,-0.00446428571428571
mcBytes,-1,0.00454545454545455,-0.00454545454545455
mcBytes,-1,0.00454545454545455,-0.00454545454545455
mcBytes,-1,0.00353356890459364,-0.00353356890459364
mcBytes,1.76678445229682e-06,0.00353356890459364,2000
mcBytesDropped,-1,0.00526315789473684,-0.00526315789473684
mcBytesDropped,-1,0.00526315789473684,-0.00526315789473684
mcBytesDropped,-1,0.00390625,-0.00390625
mcBytesDropped,-1,0.00390625,-0.00390625
mcBytesDropped,-1,0.00390625,-0.00390625
mcBytesDropped,-1,0.00390625,-0.00390625
mcBytes,1.70648464163823e-06,0.00341296928327645,2000
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,1.70648464163823e-06,0.00341296928327645,2000
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,1.70648464163823e-06,0.00341296928327645,2000
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,1.70648464163823e-06,0.00341296928327645,2000
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,-1,0.00341296928327645,-0.00341296928327645
mcBytes,1.96850393700787e-06,0.00393700787401575,2000
mcBytes,-1,0.00393700787401575,-0.00393700787401575
mcBytes,-1,0.00396825396825397,-0.00396825396825397
mcBytes,-1,0.00396825396825397,-0.00396825396825397
mcBytes,-1,0.00432900432900433,-0.00432900432900433
mcBytes,-1,0.00432900432900433,-0.00432900432900433
mcBytes,-1,0.00411522633744856,-0.00411522633744856
mcBytes,-1,0.00411522633744856,-0.00411522633744856
ifOutDiscards,-1,0.00671140939597315,-0.00671140939597315
ifOutDiscards,-1,0.00617283950617284,-0.00617283950617284
ifInDiscards,-1,0.00540540540540541,-0.00540540540540541
ifInDiscards,-1,0.00571428571428571,-0.00571428571428571
ifInDiscards,-1,0.00571428571428571,-0.00571428571428571
ifOutDiscards,-1,0.00571428571428571,-0.00571428571428571
Utilization_Percentage,0.00111166666666667,0.00333333333333333,2.99850074962519
Utilization_Percentage,0.000144444444444444,0.00333333333333333,23.0769230769231
Utilization_Percentage,2.33333333333333e-05,0.00333333333333333,142.857142857143
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,2.55555555555556e-05,0.00333333333333333,130.434782608696
Utilization_Percentage,8.22222222222222e-05,0.00333333333333333,40.5405405405405
Utilization_Percentage,6.66666666666667e-06,0.00333333333333333,500
Utilization_Percentage,7.44444444444444e-05,0.00333333333333333,44.7761194029851
Utilization_Percentage,2.77777777777778e-06,0.00333333333333333,1200
Utilization_Percentage,0.0003,0.00333333333333333,11.1111111111111
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,4.66666666666667e-05,0.00333333333333333,71.4285714285714
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,2.77777777777778e-06,0.00333333333333333,1200
Utilization_Percentage,5.44444444444444e-05,0.00333333333333333,61.2244897959184
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,0.00120055555555556,0.00333333333333333,2.776492364646
Utilization_Percentage,0.000278888888888889,0.00333333333333333,11.9521912350598
Utilization_Percentage,5.55555555555556e-06,0.00333333333333333,600
Utilization_Percentage,0.000278888888888889,0.00333333333333333,11.9521912350598
Utilization_Percentage,0.002745,0.00333333333333333,1.21432908318154
Utilization_Percentage,0.000279444444444444,0.00333333333333333,11.9284294234592
Utilization_Percentage,2.55555555555556e-05,0.00333333333333333,130.434782608696
Utilization_Percentage,0.00165611111111111,0.00333333333333333,2.01274740020127
Utilization_Percentage,3e-05,0.00333333333333333,111.111111111111
Utilization_Percentage,0.000138333333333333,0.00333333333333333,24.0963855421687
Utilization_Percentage,0.000276666666666667,0.00333333333333333,12.0481927710843
Utilization_Percentage,0.00111777777777778,0.00333333333333333,2.98210735586481
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,2.20231429637925e-05,0.00111982082866741,50.8474576271186
Utilization_Percentage,0.00111277777777778,0.00333333333333333,2.99550673989017
Utilization_Percentage,0.00320833333333333,0.00333333333333333,1.03896103896104
Utilization_Percentage,0.000694444444444444,0.00333333333333333,4.8
Utilization_Percentage,8.83333333333333e-05,0.00333333333333333,37.7358490566038
Utilization_Percentage,0.00116166666666667,0.00333333333333333,2.86944045911047
Utilization_Percentage,0.00279722222222222,0.00333333333333333,1.19165839126117
Utilization_Percentage,0.000170555555555556,0.00333333333333333,19.5439739413681
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,0.00308,0.00333333333333333,1.08225108225108
Utilization_Percentage,0.000241111111111111,0.00333333333333333,13.8248847926267
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,6.11111111111111e-06,0.00333333333333333,545.454545454546
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,3.72222222222222e-05,0.00333333333333333,89.5522388059702
Utilization_Percentage,0.00247888888888889,0.00333333333333333,1.34468848050202
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,3.88888888888889e-06,0.00333333333333333,857.142857142857
Utilization_Percentage,0.00313944444444444,0.00333333333333333,1.06175898071138
Utilization_Percentage,8.88888888888889e-06,0.00333333333333333,375
Utilization_Percentage,2.55555555555556e-05,0.00333333333333333,130.434782608696
Utilization_Percentage,2.38888888888889e-05,0.00333333333333333,139.53488372093
Utilization_Percentage,0.000417222222222222,0.00333333333333333,7.98934753661784
Utilization_Percentage,0.00237333333333333,0.00333333333333333,1.40449438202247
Utilization_Percentage,0.00332055555555556,0.00333333333333333,1.00384808432324
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,1.11111111111111e-06,0.00333333333333333,3000
Utilization_Percentage,0.000278333333333333,0.00333333333333333,11.9760479041916
Utilization_Percentage,0.000278888888888889,0.00333333333333333,11.9521912350598
Utilization_Percentage,8.88888888888889e-06,0.00333333333333333,375
Utilization_Percentage,0.000411111111111111,0.00333333333333333,8.10810810810811
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,6.77777777777778e-05,0.00333333333333333,49.1803278688525
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,1.25628140703518e-06,0.00251256281407035,2000
Temperature,7.77777777777778e-06,0.00333333333333333,428.571428571429
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.83333333333333e-05,0.00333333333333333,117.647058823529
Temperature,2.4978466838932e-05,0.00258397932816537,103.448275862069
Temperature,4.44444444444444e-06,0.00333333333333333,750
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.35646958011997e-05,0.0025706940874036,109.090909090909
Temperature,1.77304964539007e-06,0.00265957446808511,1500
Temperature,4.44444444444444e-06,0.00333333333333333,750
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,4.44444444444444e-06,0.00333333333333333,750
Temperature,2.61111111111111e-05,0.00333333333333333,127.659574468085
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,7.35930735930736e-06,0.0025974025974026,352.941176470588
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.34441602728048e-05,0.00255754475703325,109.090909090909
Temperature,2.35042735042735e-05,0.00256410256410256,109.090909090909
Temperature,2.37489397794741e-05,0.00254452926208651,107.142857142857
Temperature,2.35555555555556e-05,0.00266666666666667,113.207547169811
Temperature,2.37455197132617e-05,0.00268817204301075,113.207547169811
Temperature,0.003165,0.00333333333333333,1.05318588730911
Temperature,7.99360511590727e-07,0.00239808153477218,3000
Temperature,2.22222222222222e-06,0.00333333333333333,1500
Temperature,1.11111111111111e-05,0.00333333333333333,300
Temperature,0.0015520325203252,0.0024390243902439,1.57150340492404
Temperature,0.00291944444444444,0.00333333333333333,1.14176974310181
Temperature,0.00265944444444444,0.00333333333333333,1.25339461040318
Temperature,2.04750204750205e-06,0.00245700245700246,1200
Temperature,0.000493888888888889,0.00333333333333333,6.74915635545557
Temperature,0.0017999185004075,0.00244498777506112,1.35838804618519
Temperature,5e-06,0.00333333333333333,666.666666666667
Temperature,4.77777777777778e-05,0.00333333333333333,69.7674418604651
Temperature,0.00230143540669856,0.00239234449760766,1.03950103950104
Temperature,3.33333333333333e-06,0.00333333333333333,1000
Temperature,0.00321666666666667,0.00333333333333333,1.03626943005181
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,0.000115555555555556,0.00333333333333333,28.8461538461539
Temperature,3.33333333333333e-06,0.00333333333333333,1000
Temperature,0.00253111111111111,0.00333333333333333,1.31694468832309
Temperature,3.32502078137988e-06,0.00249376558603491,750
Temperature,0.00223777777777778,0.00333333333333333,1.48957298907646
Temperature,2.42718446601942e-06,0.00242718446601942,1000
Temperature,1.94444444444444e-05,0.00333333333333333,171.428571428571
Temperature,5e-06,0.00333333333333333,666.666666666667
Temperature,0.002371699669967,0.00247524752475248,1.04365976691599
Temperature,6.11111111111111e-06,0.00333333333333333,545.454545454546
Temperature,0.00313611111111111,0.00333333333333333,1.06288751107175
Temperature,1.58730158730159e-06,0.00238095238095238,1500
Temperature,5.19584332533973e-06,0.00239808153477218,461.538461538462
Temperature,0.000184705882352941,0.00235294117647059,12.7388535031847
Temperature,3.71120107962213e-06,0.00202429149797571,545.454545454546
Temperature,0.000735555555555555,0.00333333333333333,4.53172205438067
Temperature,2.51046025104602e-05,0.00209205020920502,83.3333333333333
Temperature,2.32273838630807e-05,0.00244498777506112,105.263157894737
Temperature,0.000936666666666667,0.00333333333333333,3.55871886120996
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,5e-06,0.00333333333333333,666.666666666667
Temperature,2.77777777777778e-05,0.00203252032520325,73.1707317073171
Temperature,1.16666666666667e-05,0.00333333333333333,285.714285714286
Temperature,2.47175141242938e-06,0.00211864406779661,857.142857142857
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,0.00144333333333333,0.00333333333333333,2.3094688221709
Temperature,2.40549828178694e-05,0.00206185567010309,85.7142857142857
Temperature,2.42272347535505e-05,0.0025062656641604,103.448275862069
Temperature,3.20512820512821e-06,0.00240384615384615,750
Temperature,2.11111111111111e-05,0.00333333333333333,157.894736842105
Temperature,4.44444444444444e-06,0.00333333333333333,750
Temperature,0.00103485576923077,0.00240384615384615,2.32288037166086
Temperature,3.33333333333333e-06,0.00333333333333333,1000
Temperature,1.62999185004075e-06,0.00244498777506112,1500
Temperature,0.00108072289156627,0.00240963855421687,2.22965440356745
Temperature,1.25628140703518e-06,0.00251256281407035,2000
Temperature,2.78304870335231e-05,0.00189753320683112,68.1818181818182
Temperature,7.0125786163522e-05,0.00188679245283019,26.9058295964126
Temperature,4.72813238770686e-06,0.00236406619385343,500
Temperature,2.35646958011997e-05,0.0025706940874036,109.090909090909
Temperature,4.70168612191959e-05,0.00194552529182879,41.3793103448276
Temperature,1.35777325186694e-06,0.00203665987780041,1500
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,0.00132166666666667,0.00333333333333333,2.52206809583859
Temperature,0.00323777777777778,0.00333333333333333,1.02951269732327
Temperature,0.00162246963562753,0.00202429149797571,1.24766063630692
Temperature,4.84906872190109e-05,0.00192678227360308,39.7350993377483
Temperature,0.00325944444444444,0.00333333333333333,1.02266916652463
Temperature,2.47793618465716e-05,0.00203665987780041,82.1917808219178
Temperature,2.44224422442244e-05,0.00198019801980198,81.0810810810811
Temperature,1.31492439184747e-06,0.0019723865877712,1500
Temperature,2.36581920903955e-05,0.00211864406779661,89.5522388059701
Temperature,6.12244897959184e-05,0.00204081632653061,33.3333333333333
Temperature,1.98807157057654e-06,0.00198807157057654,1000
Temperature,1.39470013947001e-06,0.00209205020920502,1500
Temperature,3.1496062992126e-05,0.00196850393700787,62.5
Temperature,2.40924092409241e-05,0.00198019801980198,82.1917808219178
Temperature,0.000302878179384203,0.00200803212851406,6.62983425414365
Temperature,2.38582140422631e-05,0.00204498977505112,85.7142857142857
Temperature,1.3550135501355e-06,0.00203252032520325,1500
Temperature,6.80272108843538e-06,0.00204081632653061,300
Temperature,4.53277545327754e-06,0.00209205020920502,461.538461538462
Temperature,2.34593837535014e-05,0.00210084033613445,89.5522388059701
Temperature,2.37127371273713e-05,0.00203252032520325,85.7142857142857
Temperature,2.35690235690236e-05,0.00202020202020202,85.7142857142857
Temperature,2.366040361865e-05,0.00208768267223382,88.2352941176471
Temperature,2.39099859353024e-05,0.00210970464135021,88.2352941176471
Temperature,5.66666666666667e-06,0.002,352.941176470588
Temperature,0.00134654471544715,0.00203252032520325,1.50943396226415
Temperature,6.48907103825137e-06,0.00204918032786885,315.789473684211
Temperature,0.00247055555555556,0.00333333333333333,1.34922419608725
Temperature,3.88888888888889e-05,0.00333333333333333,85.7142857142857
Temperature,0.00163333333333333,0.00333333333333333,2.04081632653061
cpu5Sec,0.0050446735395189,0.00515463917525773,1.02179836512262
cpu5Sec,0.00530311355311355,0.00549450549450549,1.03609048523571
cpu5Sec,0.00727284946236559,0.00806451612903226,1.10885233783035
cpu5Sec,0.00496256684491979,0.0053475935828877,1.07758620689655
cpu5Sec,0.00537638888888889,0.00833333333333333,1.54998708344097
cpu5Sec,0.00494249512670565,0.00584795321637427,1.1831985801617
cpu5Sec,0.00529395604395604,0.00549450549450549,1.03788271925272
cpu5Sec,0.00551960784313725,0.00588235294117647,1.06571936056838
cpu5Sec,0.00649099099099099,0.00900900900900901,1.38792505204719
cpu5Sec,0.00508052434456929,0.00561797752808989,1.10578695171397
cpu5Sec,0.00557170542635659,0.00581395348837209,1.04347826086957
cpu5Sec,0.00678362573099415,0.0087719298245614,1.29310344827586
cpu5Sec,0.0064646017699115,0.00884955752212389,1.36892539356605
cpu5Sec,4.45632798573975e-06,0.0053475935828877,1200
cpu5Sec,0.00137522281639929,0.0053475935828877,3.88852883992223
cpu5Sec,0.00521897163120567,0.00531914893617021,1.0191948360795
cpu5Sec,8.33333333333333e-06,0.00555555555555556,666.666666666667
cpu5Sec,0.00509633911368015,0.00578034682080925,1.13421550094518
cpu5Sec,1.94444444444444e-05,0.00833333333333333,428.571428571429
cpu5Sec,5.98290598290598e-06,0.00512820512820513,857.142857142857
cpu5Sec,0.00463359788359788,0.00793650793650794,1.71281758492721
cpu5Sec,8.19672131147541e-06,0.00546448087431694,666.666666666667
cpu5Sec,0.005375,0.00568181818181818,1.05708245243129
cpu5Sec,0.00485277777777778,0.00555555555555556,1.14481969089868
cpu5Sec,2.83333333333333e-05,0.005,176.470588235294
cpu5Sec,0.00493617021276596,0.00531914893617021,1.07758620689655
cpu5Sec,0.0050856102003643,0.00546448087431694,1.07449856733524
cpu5Sec,1.12044817927171e-05,0.00840336134453781,750
cpu5Sec,0.00583555555555555,0.00666666666666667,1.14242193450114
cpu5Sec,0.00535132575757576,0.00568181818181818,1.06175898071138
cpu5Sec,8.24175824175824e-06,0.00549450549450549,666.666666666667
cpu5Sec,0.00477083333333333,0.00833333333333333,1.74672489082969
cpu5Sec,0.0050374531835206,0.00561797752808989,1.11524163568773
cpu5Sec,8.9126559714795e-06,0.0053475935828877,600
cpu5Sec,0.00542581888246628,0.00578034682080925,1.06534090909091
cpu5Sec,0.0053125,0.00543478260869565,1.0230179028133
cpu5Sec,0.00623873873873874,0.00900900900900901,1.44404332129964
cpu5Sec,1.17994100294985e-05,0.00884955752212389,750
cpu5Sec,0.00535310734463277,0.00564971751412429,1.05540897097625
cpu5Sec,0.00574497991967872,0.00602409638554217,1.04858441104509
cpu5Sec,0.00505985267034991,0.00552486187845304,1.0919017288444
cpu5Sec,1.16959064327485e-05,0.00584795321637427,500
cpu5Sec,0.00528614457831325,0.00602409638554217,1.13960113960114
cpu5Sec,0.00540515653775322,0.00552486187845304,1.0221465076661
cpu5Sec,0.00151862745098039,0.00588235294117647,3.87346675274371
cpu5Sec,0.00752222222222222,0.00952380952380952,1.26608989238236
cpu5Sec,0.00766115702479339,0.00826446280991736,1.07874865156419
cpu5Sec,0.00543276515151515,0.00568181818181818,1.0458427749695
cpu5Sec,0.00519739292364991,0.00558659217877095,1.07488355428162
cpu5Sec,0.00515828677839851,0.00558659217877095,1.08303249097473
cpu5Sec,0.00546,0.00571428571428571,1.0465724751439
cpu5Sec,0.00500744878957169,0.00558659217877095,1.11565637783563
cpu5Sec,0.00518875502008032,0.00602409638554217,1.1609907120743
cpu5Sec,0.00493570219966159,0.0050761421319797,1.02845389098389
cpu5Sec,0.00516935483870968,0.00537634408602151,1.04004160166407
cpu5Sec,1.39664804469274e-05,0.00558659217877095,400
cpu5Sec,0.00722176308539945,0.00826446280991736,1.1443829868396
cpu5Sec,0.00505185185185185,0.00555555555555556,1.09970674486804
cpu5Sec,0.00520231729055258,0.0053475935828877,1.02792530409457
cpu5Sec,0.0055327868852459,0.00819672131147541,1.48148148148148
cpu5Sec,-1,0.00505050505050505,-0.00505050505050505
cpu5Sec,0.00482239057239057,0.00505050505050505,1.04730319427474
cpu5Sec,0.0045,0.005,1.11111111111111
cpu5Sec,0.00471204620462046,0.00495049504950495,1.05060409735598
cpu5Sec,0.00457004830917874,0.00483091787439614,1.05708245243129
cpu5Sec,0.00525724637681159,0.00543478260869565,1.03376981392143
cpu5Sec,0.00512252252252252,0.00540540540540541,1.05522335561027
cpu5Sec,0.00513508771929825,0.00526315789473684,1.02494021182098
cpu5Sec,5.6140350877193e-05,0.00526315789473684,93.75
cpu5Sec,0.00297739221871714,0.00315457413249211,1.05950909411972
cpu5Sec,0.00489416666666667,0.005,1.0216243827686
cpu5Sec,0.00459742351046699,0.00483091787439614,1.0507880910683
cpu5Sec,0.00481895093062606,0.0050761421319797,1.05337078651685
cpu5Sec,0.00411562998405104,0.00478468899521531,1.16256539430343
cpu5Sec,0.00451031746031746,0.00476190476190476,1.05578039767728
cpu5Sec,0.00486264656616415,0.0050251256281407,1.03341370995522
cpu5Sec,0.00581065759637188,0.00680272108843537,1.17073170731707
cpu5Sec,0.00492216582064298,0.0050761421319797,1.03128222756961
cpu5Sec,0.00612698412698413,0.00680272108843537,1.11028867505551
cpu5Sec,0.00479519071310116,0.00497512437810945,1.03752377658655
cpu5Sec,6.6006600660066e-06,0.00495049504950495,750
cpu5Sec,0.00471626016260163,0.0048780487804878,1.03430443027064
cpu5Sec,0.00458088235294118,0.00490196078431373,1.07009095773141
cpu5Sec,0.00485240464344942,0.00497512437810945,1.02529049897471
cpu5Sec,0.00445833333333333,0.00471698113207547,1.05801445953095
cpu5Sec,0.00458615136876006,0.00483091787439614,1.05337078651685
cpu5Sec,0.0051492673992674,0.00549450549450549,1.06704606082163
cpu5Sec,0.00477642276422764,0.0048780487804878,1.02127659574468
cpu5Sec,0.00551169590643275,0.00584795321637427,1.06100795755968
cpu5Sec,0.00476731078904992,0.00483091787439614,1.01334234082081
cpu5Sec,0.00507765151515152,0.00568181818181818,1.11898545318911
cpu5Sec,0.000706161137440758,0.004739336492891,6.71140939597315
cpu5Sec,0.000451310861423221,0.00561797752808989,12.448132780083
cpu5Sec,0.00275658914728682,0.00465116279069767,1.68728908886389
cpu5Sec,0.00343974960876369,0.00469483568075117,1.36487716105551
cpu5Sec,0.000526066350710901,0.004739336492891,9.00900900900901
cpu5Sec,0.00443946540880503,0.00471698113207547,1.06251106782362
cpu5Sec,0.00443192488262911,0.00469483568075117,1.05932203389831
cpu5Sec,0.00408962264150943,0.00471698113207547,1.15340253748558
cpu5Sec,0.00427932098765432,0.00462962962962963,1.08186080057699
cpu5Sec,0.00414961240310078,0.00465116279069767,1.1208668036615
cpu5Sec,0.00199921011058452,0.004739336492891,2.37060450414856
cpu5Sec,2.8436018957346e-05,0.004739336492891,166.666666666667
cpu5Sec,0.00406651017214398,0.00469483568075117,1.15451221858765
cpu5Sec,0.00400233644859813,0.00467289719626168,1.16754232340922
cpu5Sec,0.00399302325581395,0.00465116279069767,1.1648223645894
cpu5Sec,0.0036141975308642,0.00462962962962963,1.28095644748079
cpu5Sec,0.00417059748427673,0.00471698113207547,1.13100848256362
cpu5Sec,0.00333490566037736,0.00471698113207547,1.41442715700141
cpu5Sec,0.00316346153846154,0.00480769230769231,1.51975683890578
cpu5Sec,0.00426525821596244,0.00469483568075117,1.10071546505228
cpu5Sec,0.00371351766513057,0.00460829493087558,1.24095139607032
cpu5Sec,0.00354341085271318,0.00465116279069767,1.31262305841173
cpu5Sec,0.00449691358024691,0.00617283950617284,1.37268359643102
cpu5Sec,0.00305555555555556,0.00469483568075117,1.53649167733675
cpu5Sec,0.00448578199052133,0.004739336492891,1.05652403592182
cpu5Sec,0.00403395061728395,0.00462962962962963,1.14766641162969
cpu5Sec,0.00362105263157895,0.00526315789473684,1.45348837209302
cpu5Sec,0.00437962962962963,0.00462962962962963,1.05708245243129
cpu5Sec,0.0035282874617737,0.00458715596330275,1.30010834236186
cpu5Sec,7.78816199376947e-06,0.00467289719626168,600
usedMemory,0.000696969696969697,0.00505050505050505,7.2463768115942
usedMemory,0.00465083333333333,0.005,1.07507615122738
usedMemory,9.9009900990099e-06,0.00495049504950495,500
usedMemory,5.63607085346216e-06,0.00483091787439614,857.142857142857
usedMemory,2.71739130434783e-06,0.00543478260869565,2000
usedMemory,9.00900900900901e-06,0.00540540540540541,600
usedMemory,1.66666666666667e-05,0.00526315789473684,315.789473684211
usedMemory,1.75438596491228e-06,0.00526315789473684,3000
usedMemory,-1,0.00315457413249211,-0.00315457413249211
usedMemory,3.33333333333333e-06,0.005,1500
usedMemory,7.2463768115942e-06,0.00483091787439614,666.666666666667
usedMemory,5.92216582064298e-06,0.0050761421319797,857.142857142857
usedMemory,5.58213716108453e-06,0.00478468899521531,857.142857142857
usedMemory,0.00471825396825397,0.00476190476190476,1.00925147182506
usedMemory,4.18760469011725e-06,0.0050251256281407,1200
usedMemory,8.46023688663282e-06,0.0050761421319797,600
usedMemory,3.40136054421769e-06,0.00680272108843537,2000
usedMemory,1.8140589569161e-05,0.00680272108843537,375
usedMemory,-1,0.00497512437810945,-0.00497512437810945
usedMemory,5.77557755775578e-06,0.00495049504950495,857.142857142857
usedMemory,1.70731707317073e-05,0.0048780487804878,285.714285714286
usedMemory,3.26797385620915e-06,0.00490196078431373,1500
usedMemory,-1,0.00497512437810945,-0.00497512437810945
usedMemory,3.14465408805031e-06,0.00471698113207547,1500
usedMemory,7.2463768115942e-06,0.00483091787439614,666.666666666667
usedMemory,-1,0.00549450549450549,-0.00549450549450549
usedMemory,2.4390243902439e-06,0.0048780487804878,2000
usedMemory,7.79727095516569e-06,0.00584795321637427,750
usedMemory,0.00476731078904992,0.00483091787439614,1.01334234082081
usedMemory,8.52272727272727e-06,0.00568181818181818,666.666666666667
usedMemory,3.50877192982456e-06,0.00526315789473684,1500
usedMemory,6.94444444444444e-06,0.00520833333333333,750
usedMemory,-1,0.00515463917525773,-0.00515463917525773
usedMemory,5.95238095238095e-06,0.00510204081632653,857.142857142857
usedMemory,1.1965811965812e-05,0.00512820512820513,428.571428571429
usedMemory,1.12262521588946e-05,0.00518134715025907,461.538461538462
usedMemory,0.000300724637681159,0.00543478260869565,18.0722891566265
usedMemory,8.06451612903226e-06,0.00537634408602151,666.666666666667
usedMemory,7.20720720720721e-06,0.00540540540540541,750
usedMemory,0.00521774193548387,0.00537634408602151,1.03039670273055
usedMemory,0.000366666666666667,0.00540540540540541,14.7420147420147
usedMemory,0.0051604609929078,0.00531914893617021,1.0307507301151
usedMemory,5.23560209424084e-06,0.00523560209424084,1000
usedMemory,-1,0.00657894736842105,-0.00657894736842105
usedMemory,1.48401826484018e-05,0.00684931506849315,461.538461538461
usedMemory,2.61780104712042e-06,0.00523560209424084,2000
usedMemory,0.00498205128205128,0.00512820512820513,1.02933607822954
usedMemory,0.00497422680412371,0.00515463917525773,1.03626943005181
usedMemory,6.20567375886525e-06,0.00531914893617021,857.142857142857
usedMemory,0.00473003472222222,0.00520833333333333,1.10111947146265
usedMemory,4.29553264604811e-06,0.00515463917525773,1200
usedMemory,0.00511256544502618,0.00523560209424084,1.02406554019457
usedMemory,0.00509895833333333,0.00520833333333333,1.02145045965271
usedMemory,3.52733686067019e-06,0.00529100529100529,1500
usedMemory,0.00525627240143369,0.00537634408602151,1.02284350494374
usedMemory,2.7027027027027e-06,0.00540540540540541,2000
usedMemory,9.0702947845805e-06,0.00680272108843537,750
usedMemory,0.00332860520094563,0.00354609929078014,1.06534090909091
usedMemory,8.62068965517241e-06,0.00574712643678161,666.666666666667
usedMemory,9.05797101449275e-07,0.00543478260869565,6000
usedMemory,5.84795321637427e-06,0.0043859649122807,750
usedMemory,2.77777777777778e-06,0.00416666666666667,1500
usedMemory,2.02898550724638e-05,0.00434782608695652,214.285714285714
usedMemory,0.000140117994100295,0.00442477876106195,31.5789473684211
usedMemory,4.3859649122807e-06,0.0043859649122807,1000
usedMemory,0.00412108262108262,0.00427350427350427,1.03698582786035
usedMemory,4.32900432900433e-06,0.00432900432900433,1000
usedMemory,0.00425403817914831,0.00440528634361234,1.03555402140145
usedMemory,8.14814814814815e-06,0.00444444444444444,545.454545454546
usedMemory,2.17391304347826e-06,0.00434782608695652,2000
usedMemory,6.57894736842105e-06,0.0043859649122807,666.666666666667
usedMemory,7.90229885057471e-06,0.00431034482758621,545.454545454546
usedMemory,5.11695906432749e-06,0.0043859649122807,857.142857142857
usedMemory,3.68731563421829e-06,0.00442477876106195,1200
usedMemory,2.93685756240822e-06,0.00440528634361234,1500
usedMemory,6.35593220338983e-06,0.00423728813559322,666.666666666667
usedMemory,3.67107195301028e-06,0.00440528634361234,1200
usedMemory,0.00430616740088106,0.00440528634361234,1.0230179028133
usedMemory,7.50750750750751e-07,0.0045045045045045,6000
usedMemory,3.60750360750361e-06,0.00432900432900433,1200
usedMemory,2.92397660818713e-06,0.0043859649122807,1500
usedMemory,4.99001996007984e-06,0.00598802395209581,1200
usedMemory,0.00428613569321534,0.00442477876106195,1.03234686854783
usedMemory,0.00076951951951952,0.0045045045045045,5.85365853658537
usedMemory,0.00364136904761905,0.00446428571428571,1.22599100939926
usedMemory,0.00421828908554572,0.00442477876106195,1.04895104895105
usedMemory,0.00356028368794326,0.00425531914893617,1.19521912350598
usedMemory,0.00396846846846847,0.0045045045045045,1.13507377979569
usedMemory,1.6025641025641e-06,0.00480769230769231,3000
usedMemory,0.000291237113402062,0.00515463917525773,17.6991150442478
usedMemory,9.81387478849408e-05,0.0050761421319797,51.7241379310345
usedMemory,1.03626943005181e-05,0.00518134715025907,500
usedMemory,5.80431177446103e-06,0.00497512437810945,857.142857142857
usedMemory,0.00519099099099099,0.00540540540540541,1.041305102395
usedMemory,5.26315789473684e-06,0.00526315789473684,1000
usedMemory,0.00504317789291883,0.00518134715025907,1.02739726027397
usedMemory,4.20875420875421e-06,0.00505050505050505,1200
usedMemory,1.01010101010101e-05,0.00505050505050505,500
usedMemory,0.00492713567839196,0.0050251256281407,1.01988781234064
usedMemory,0.00481862745098039,0.00490196078431373,1.01729399796541
usedMemory,0.00518077601410935,0.00529100529100529,1.02127659574468
usedMemory,6.10820244328098e-06,0.00523560209424084,857.142857142857
usedMemory,3.7243947858473e-06,0.00558659217877095,1500
usedMemory,0.00497008547008547,0.00512820512820513,1.03181427343078
usedMemory,1.46048109965636e-05,0.00515463917525773,352.941176470588
usedMemory,3.40136054421769e-06,0.00510204081632653,1500
usedMemory,8.88888888888889e-06,0.00666666666666667,750
usedMemory,0.00471111111111111,0.00476190476190476,1.01078167115903
usedMemory,5.07614213197969e-06,0.0050761421319797,1000
usedMemory,4.04530744336569e-06,0.00485436893203883,1200
usedMemory,2.56410256410256e-05,0.00512820512820513,200
usedMemory,3.78006872852234e-05,0.00515463917525773,136.363636363636
usedMemory,0.00588008130081301,0.00609756097560976,1.03698582786035
usedMemory,0.00503865979381443,0.00515463917525773,1.0230179028133
usedMemory,0.0048473597359736,0.00495049504950495,1.02127659574468
usedMemory,4.10509031198686e-06,0.00492610837438424,1200
usedMemory,4.31778929188256e-06,0.00518134715025907,1200
usedMemory,0.00113031914893617,0.00531914893617021,4.70588235294118
usedMemory,4.83091787439614e-06,0.00483091787439614,1000
usedMemory,4.57875457875458e-06,0.00549450549450549,1200
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,4.45930880713489e-06,0.00334448160535117,750
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,9.47603121516165e-06,0.00334448160535117,352.941176470588
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.72222222222222e-05,0.00333333333333333,193.548387096774
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.33333333333333e-05,0.00333333333333333,250
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,8.36120401337793e-06,0.00334448160535117,400
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_OutGBps,6.66666666666667e-06,0.00333333333333333,500
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.33333333333333e-05,0.00333333333333333,250
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,9.47603121516165e-06,0.00334448160535117,352.941176470588
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_OutGBps,1.72222222222222e-05,0.00333333333333333,193.548387096774
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,8.36120401337793e-06,0.00334448160535117,400
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,6.66666666666667e-06,0.00333333333333333,500
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,4.45930880713489e-06,0.00334448160535117,750
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_OutGBps,8.36120401337793e-06,0.00334448160535117,400
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.33333333333333e-05,0.00333333333333333,250
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,6.66666666666667e-06,0.00333333333333333,500
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,2.72222222222222e-05,0.00333333333333333,122.448979591837
Max_OutGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,8.36120401337793e-06,0.00334448160535117,400
Max_OutGBps,1.66666666666667e-05,0.00333333333333333,200
Max_OutGBps,9.44444444444444e-06,0.00333333333333333,352.941176470588
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,8.88888888888889e-06,0.00333333333333333,375
Max_OutGBps,1.5e-05,0.00333333333333333,222.222222222222
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.5e-05,0.00333333333333333,222.222222222222
Max_OutGBps,1.05555555555556e-05,0.00333333333333333,315.789473684211
Max_OutGBps,5.01672240802676e-06,0.00334448160535117,666.666666666667
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.11111111111111e-05,0.00333333333333333,300
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,5.01672240802676e-06,0.00334448160535117,666.666666666667
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,5.01672240802676e-06,0.00334448160535117,666.666666666667
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,1.11111111111111e-05,0.00333333333333333,300
Max_OutGBps,1.33333333333333e-05,0.00333333333333333,250
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,2.72222222222222e-05,0.00333333333333333,122.448979591837
Max_OutGBps,1.11111111111111e-05,0.00333333333333333,300
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,0.000328888888888889,0.00333333333333333,10.1351351351351
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,5.01672240802676e-06,0.00334448160535117,666.666666666667
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,1.11111111111111e-05,0.00333333333333333,300
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.11111111111111e-05,0.00333333333333333,300
Max_OutGBps,2.72222222222222e-05,0.00333333333333333,122.448979591837
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,0.000328888888888889,0.00333333333333333,10.1351351351351
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_OutGBps,-1,0.00333333333333333,-0.00333333333333333
Max_OutGBps,8.36120401337793e-06,0.00334448160535117,400
Max_OutGBps,6.66666666666667e-06,0.00333333333333333,500
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,8.33333333333333e-06,0.00333333333333333,400
Max_OutGBps,1.33333333333333e-05,0.00333333333333333,250
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.2463768115942e-06,0.00334448160535117,461.538461538461
Max_OutGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_OutGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_OutGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_OutGBps,1e-05,0.00333333333333333,333.333333333333
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,2.72222222222222e-05,0.00333333333333333,122.448979591837
Max_OutGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_OutGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_OutGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_OutGBps,1.38888888888889e-05,0.00333333333333333,240
Max_InGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_InGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,6.66666666666667e-06,0.00333333333333333,500
Max_InGBps,-1,0.00333333333333333,-0.00333333333333333
Max_InGBps,3.90189520624303e-06,0.00334448160535117,857.142857142857
Max_InGBps,1e-05,0.00333333333333333,333.333333333333
Max_InGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,1.55555555555556e-05,0.00333333333333333,214.285714285714
Max_InGBps,4.44444444444444e-06,0.00333333333333333,750
Max_InGBps,1.5e-05,0.00333333333333333,222.222222222222
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,1.33333333333333e-05,0.00333333333333333,250
Max_InGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,2.11111111111111e-05,0.00333333333333333,157.894736842105
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_InGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,1.38888888888889e-05,0.00333333333333333,240
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,4.44444444444444e-06,0.00333333333333333,750
Max_InGBps,-1,0.00333333333333333,-0.00333333333333333
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_InGBps,1.61111111111111e-05,0.00333333333333333,206.896551724138
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,1.00334448160535e-05,0.00334448160535117,333.333333333333
Max_InGBps,6.66666666666667e-06,0.00333333333333333,500
Max_InGBps,1.55555555555556e-05,0.00333333333333333,214.285714285714
Max_InGBps,1e-05,0.00333333333333333,333.333333333333
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_InGBps,3.90189520624303e-06,0.00334448160535117,857.142857142857
Max_InGBps,1.5e-05,0.00333333333333333,222.222222222222
Max_InGBps,8.33333333333333e-06,0.00333333333333333,400
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,1.33333333333333e-05,0.00333333333333333,250
Max_InGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,2.11111111111111e-05,0.00333333333333333,157.894736842105
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,1.38888888888889e-05,0.00333333333333333,240
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_InGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_InGBps,1e-05,0.00333333333333333,333.333333333333
Max_InGBps,2.22222222222222e-06,0.00333333333333333,1500
Max_InGBps,4.45930880713489e-06,0.00334448160535117,750
Max_InGBps,3.88888888888889e-06,0.00333333333333333,857.142857142857
Max_InGBps,6.66666666666667e-06,0.00333333333333333,500
Max_InGBps,7.80379041248607e-06,0.00334448160535117,428.571428571429
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,6.11111111111111e-06,0.00333333333333333,545.454545454546
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,3.88888888888889e-06,0.00333333333333333,857.142857142857
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,3.90189520624303e-06,0.00334448160535117,857.142857142857
Max_InGBps,1.22222222222222e-05,0.00333333333333333,272.727272727273
Max_InGBps,1.77777777777778e-05,0.00333333333333333,187.5
Max_InGBps,1.00671140939597e-05,0.00335570469798658,333.333333333333
Max_InGBps,1.05908584169454e-05,0.00334448160535117,315.789473684211
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,1.5e-05,0.00333333333333333,222.222222222222
Max_InGBps,1.05555555555556e-05,0.00333333333333333,315.789473684211
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,7.22222222222222e-06,0.00333333333333333,461.538461538462
Max_InGBps,8.88888888888889e-06,0.00333333333333333,375
Max_InGBps,1.05555555555556e-05,0.00333333333333333,315.789473684211
Max_InGBps,1.44444444444444e-05,0.00333333333333333,230.769230769231
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,1.05555555555556e-05,0.00333333333333333,315.789473684211
Max_InGBps,1.16666666666667e-05,0.00333333333333333,285.714285714286
Max_InGBps,7.77777777777778e-06,0.00333333333333333,428.571428571429
Max_InGBps,-1,0.00333333333333333,-0.00333333333333333
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,5.48446069469835e-06,0.00182815356489945,333.333333333333
Temperature,2.33333333333333e-05,0.00333333333333333,142.857142857143
Temperature,2.50150693188668e-05,0.00180831826401447,72.289156626506
Temperature,9.44444444444444e-05,0.00333333333333333,35.2941176470588
Temperature,0.00189687292082502,0.00199600798403194,1.05226236408278
Temperature,2.22222222222222e-06,0.00333333333333333,1500
Temperature,2.88397048960429e-05,0.00201207243460765,69.7674418604651
Temperature,2.44444444444444e-05,0.00333333333333333,136.363636363636
Temperature,1.92678227360308e-06,0.00192678227360308,1000
Temperature,0.00151111111111111,0.00333333333333333,2.20588235294118
Temperature,0.00172777777777778,0.00185185185185185,1.07181136120043
Temperature,2.48807089297887e-05,0.00204498977505112,82.1917808219178
Temperature,4.69924812030075e-05,0.0018796992481203,40
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.3578811369509e-05,0.00193798449612403,82.1917808219178
Temperature,1.22774708410068e-06,0.00184162062615101,1500
Temperature,0.00147965879265092,0.00196850393700787,1.33037694013304
Temperature,2.38095238095238e-05,0.00185528756957328,77.9220779220779
Temperature,1.93423597678917e-06,0.00193423597678917,1000
Temperature,2.36111111111111e-05,0.00208333333333333,88.2352941176471
Temperature,0.000127680311890838,0.00194931773879142,15.2671755725191
Temperature,2.37654320987654e-05,0.00185185185185185,77.9220779220779
Temperature,2.53004427577483e-06,0.00189753320683112,750
Temperature,2.47148288973384e-05,0.00190114068441065,76.9230769230769
Temperature,0.00163525641025641,0.00192307692307692,1.17600940807526
Temperature,2.21354166666667e-05,0.001953125,88.2352941176471
Temperature,7.05128205128205e-06,0.00192307692307692,272.727272727273
Temperature,5.49095607235142e-06,0.00193798449612403,352.941176470588
Temperature,4.66666666666667e-05,0.00333333333333333,71.4285714285714
Temperature,5e-06,0.00333333333333333,666.666666666667
Temperature,5e-06,0.00333333333333333,666.666666666667
Temperature,7.11111111111111e-05,0.00333333333333333,46.875
Temperature,0.00277611111111111,0.00333333333333333,1.20072043225936
Temperature,3.88888888888889e-06,0.00333333333333333,857.142857142857
Temperature,6.99838187702265e-05,0.00242718446601942,34.6820809248555
Temperature,2.72222222222222e-05,0.00333333333333333,122.448979591837
Temperature,1.66666666666667e-05,0.00333333333333333,200
Temperature,4.07497962510187e-06,0.00244498777506112,600
Temperature,8.01282051282051e-07,0.00240384615384615,3000
Temperature,1.77777777777778e-05,0.00333333333333333,187.5
Temperature,2.3084025854109e-05,0.00277008310249307,120
Temperature,2.22222222222222e-06,0.00333333333333333,1500
Temperature,2.22222222222222e-06,0.00333333333333333,1500
Temperature,1.20705663881151e-05,0.00278551532033426,230.769230769231
Temperature,0.00277777777777778,0.00333333333333333,1.2
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.47524752475248e-06,0.00247524752475248,1000
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,3.6231884057971e-06,0.00241545893719807,666.666666666667
Temperature,1.66666666666667e-06,0.00333333333333333,2000
Temperature,1.6025641025641e-06,0.00240384615384615,1500
Temperature,4.6001415428167e-06,0.00212314225053079,461.538461538462
Temperature,6.32911392405063e-06,0.00210970464135021,333.333333333333
Temperature,0.000244850187265918,0.00280898876404494,11.472275334608
Temperature,1.25944584382872e-06,0.00251889168765743,2000
Temperature,0.00141016260162602,0.0024390243902439,1.72960507350822
Temperature,9.36329588014981e-07,0.00280898876404494,3000
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,0.00188875103391232,0.00248138957816377,1.3137727173199
Temperature,0.00132166666666667,0.00333333333333333,2.52206809583859
Temperature,0.00323777777777778,0.00333333333333333,1.02951269732327
Temperature,0.00162246963562753,0.00202429149797571,1.24766063630692
Temperature,4.84906872190109e-05,0.00192678227360308,39.7350993377483
Temperature,0.00325944444444444,0.00333333333333333,1.02266916652463
Temperature,2.47793618465716e-05,0.00203665987780041,82.1917808219178
Temperature,2.44224422442244e-05,0.00198019801980198,81.0810810810811
Temperature,1.31492439184747e-06,0.0019723865877712,1500
Temperature,2.36581920903955e-05,0.00211864406779661,89.5522388059701
Temperature,6.12244897959184e-05,0.00204081632653061,33.3333333333333
Temperature,1.98807157057654e-06,0.00198807157057654,1000
Temperature,1.39470013947001e-06,0.00209205020920502,1500
Temperature,3.1496062992126e-05,0.00196850393700787,62.5
Temperature,2.40924092409241e-05,0.00198019801980198,82.1917808219178
Temperature,0.000302878179384203,0.00200803212851406,6.62983425414365
Temperature,2.38582140422631e-05,0.00204498977505112,85.7142857142857
Temperature,1.3550135501355e-06,0.00203252032520325,1500
Temperature,6.80272108843538e-06,0.00204081632653061,300
Temperature,4.53277545327754e-06,0.00209205020920502,461.538461538462
Temperature,2.34593837535014e-05,0.00210084033613445,89.5522388059701
Temperature,2.37127371273713e-05,0.00203252032520325,85.7142857142857
Temperature,2.35690235690236e-05,0.00202020202020202,85.7142857142857
Temperature,2.366040361865e-05,0.00208768267223382,88.2352941176471
Temperature,2.39099859353024e-05,0.00210970464135021,88.2352941176471
Temperature,5.66666666666667e-06,0.002,352.941176470588
Temperature,0.00134654471544715,0.00203252032520325,1.50943396226415
Temperature,6.48907103825137e-06,0.00204918032786885,315.789473684211
Temperature,0.00247055555555556,0.00333333333333333,1.34922419608725
Temperature,3.88888888888889e-05,0.00333333333333333,85.7142857142857
Temperature,0.00163333333333333,0.00333333333333333,2.04081632653061
Temperature,2.336860670194e-05,0.00264550264550265,113.207547169811
Temperature,2.22222222222222e-06,0.00333333333333333,1500
Temperature,0.000224444444444444,0.00333333333333333,14.8514851485149
Temperature,0.000242777777777778,0.00333333333333333,13.7299771167048
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,3.88888888888889e-06,0.00333333333333333,857.142857142857
Temperature,2.51082251082251e-05,0.0025974025974026,103.448275862069
Temperature,0.0017799511002445,0.00244498777506112,1.37362637362637
Temperature,2.77777777777778e-06,0.00333333333333333,1200
Temperature,0.00142236842105263,0.00263157894736842,1.85013876040703
Temperature,0.00182388888888889,0.00333333333333333,1.82759671032592
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,6.66666666666667e-06,0.00333333333333333,500
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.61111111111111e-05,0.00333333333333333,127.659574468085
Temperature,1.66666666666667e-06,0.00333333333333333,2000
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.40793201133144e-05,0.0028328611898017,117.647058823529
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,2.38888888888889e-05,0.00333333333333333,139.53488372093
Temperature,0.00313555555555556,0.00333333333333333,1.06307583274274
Temperature,0.00145492957746479,0.0028169014084507,1.93610842207164
Temperature,2.37467018469657e-05,0.00263852242744063,111.111111111111
Temperature,2.38715277777778e-05,0.00260416666666667,109.090909090909
Temperature,7.08215297450425e-06,0.0028328611898017,400
Temperature,7.97872340425532e-06,0.00265957446808511,333.333333333333
Temperature,2.38095238095238e-05,0.0025974025974026,109.090909090909
Utilization_Percentage,0.000296111111111111,0.00333333333333333,11.2570356472796
Utilization_Percentage,0.00298388888888889,0.00333333333333333,1.1171104077453
Utilization_Percentage,3.16666666666667e-05,0.00333333333333333,105.263157894737
Utilization_Percentage,0.000277222222222222,0.00333333333333333,12.0240480961924
Utilization_Percentage,8.88888888888889e-06,0.00333333333333333,375
Utilization_Percentage,0.00104222222222222,0.00333333333333333,3.19829424307036
Utilization_Percentage,2.5e-05,0.00333333333333333,133.333333333333
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,2.22222222222222e-06,0.00333333333333333,1500
Utilization_Percentage,0.000932222222222222,0.00333333333333333,3.57568533969011
Utilization_Percentage,2.22222222222222e-06,0.00333333333333333,1500
Utilization_Percentage,6.11111111111111e-06,0.00333333333333333,545.454545454546
Utilization_Percentage,2.38888888888889e-05,0.00333333333333333,139.53488372093
Utilization_Percentage,4.83333333333333e-05,0.00333333333333333,68.9655172413793
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,2.55555555555556e-05,0.00333333333333333,130.434782608696
Utilization_Percentage,3.38888888888889e-05,0.00333333333333333,98.3606557377049
Utilization_Percentage,0.00222333333333333,0.00333333333333333,1.49925037481259
Utilization_Percentage,9.38888888888889e-05,0.00333333333333333,35.5029585798817
Utilization_Percentage,0.000265,0.00333333333333333,12.5786163522013
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,0.00028,0.00333333333333333,11.9047619047619
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,0.000152222222222222,0.00333333333333333,21.8978102189781
Utilization_Percentage,0.003035,0.00333333333333333,1.09829763866008
Utilization_Percentage,0.000949444444444444,0.00333333333333333,3.51082504388531
Utilization_Percentage,0.000219444444444444,0.00333333333333333,15.1898734177215
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,0.00246944444444444,0.00333333333333333,1.34983127109111
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,1.27777777777778e-05,0.00333333333333333,260.869565217391
Utilization_Percentage,2.38888888888889e-05,0.00333333333333333,139.53488372093
Utilization_Percentage,3.88888888888889e-06,0.00333333333333333,857.142857142857
Utilization_Percentage,0.000293888888888889,0.00333333333333333,11.3421550094518
Utilization_Percentage,1.22222222222222e-05,0.00333333333333333,272.727272727273
Utilization_Percentage,0.000108888888888889,0.00333333333333333,30.6122448979592
Utilization_Percentage,0.00107777777777778,0.00333333333333333,3.09278350515464
Utilization_Percentage,0.00274333333333333,0.00333333333333333,1.21506682867558
Utilization_Percentage,0.00333111111111111,0.00333333333333333,1.00066711140761
Utilization_Percentage,2.77777777777778e-06,0.00333333333333333,1200
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,2.5e-05,0.00333333333333333,133.333333333333
Utilization_Percentage,0.00185222222222222,0.00333333333333333,1.7996400719856
Utilization_Percentage,0.000278888888888889,0.00333333333333333,11.9521912350598
Utilization_Percentage,0.000347222222222222,0.00333333333333333,9.6
Utilization_Percentage,4.38888888888889e-05,0.00333333333333333,75.9493670886076
Utilization_Percentage,0.000105555555555556,0.00333333333333333,31.5789473684211
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,3.16666666666667e-05,0.00333333333333333,105.263157894737
Utilization_Percentage,0.000557222222222222,0.00333333333333333,5.98205383848455
Utilization_Percentage,0.000975555555555555,0.00333333333333333,3.41685649202734
Utilization_Percentage,2.61111111111111e-05,0.00333333333333333,127.659574468085
Utilization_Percentage,0.002225,0.00333333333333333,1.49812734082397
Utilization_Percentage,2.38888888888889e-05,0.00333333333333333,139.53488372093
Utilization_Percentage,0.000651111111111111,0.00333333333333333,5.11945392491468
Utilization_Percentage,7.22222222222222e-06,0.00333333333333333,461.538461538462
Utilization_Percentage,0.000162777777777778,0.00333333333333333,20.4778156996587
Utilization_Percentage,0.000551666666666667,0.00333333333333333,6.04229607250755
Utilization_Percentage,-1,0.00333333333333333,-0.00333333333333333
Utilization_Percentage,0.00221111111111111,0.00333333333333333,1.50753768844221
Utilization_Percentage,1e-05,0.00333333333333333,333.333333333333
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,0.000151111111111111,0.00333333333333333,22.0588235294118
Utilization_Percentage,4.44444444444444e-06,0.00333333333333333,750
Utilization_Percentage,0.000648888888888889,0.00333333333333333,5.13698630136986
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,0.000651666666666667,0.00333333333333333,5.1150895140665
Utilization_Percentage,0.000852222222222222,0.00333333333333333,3.91134289439374
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,4.44444444444444e-06,0.00333333333333333,750
Utilization_Percentage,2.44444444444444e-05,0.00333333333333333,136.363636363636
Utilization_Percentage,6.66666666666667e-06,0.00333333333333333,500
Utilization_Percentage,2.22222222222222e-06,0.00333333333333333,1500
Utilization_Percentage,2.5e-05,0.00333333333333333,133.333333333333
Utilization_Percentage,5.05555555555556e-05,0.00333333333333333,65.9340659340659
Utilization_Percentage,0.00238111111111111,0.00333333333333333,1.39990667288847
Utilization_Percentage,0.000201666666666667,0.00333333333333333,16.5289256198347
Utilization_Percentage,0.00056,0.00333333333333333,5.95238095238095
Utilization_Percentage,1.11111111111111e-06,0.00333333333333333,3000
Utilization_Percentage,4.44444444444444e-06,0.00333333333333333,750
Utilization_Percentage,2.66666666666667e-05,0.00333333333333333,125
Utilization_Percentage,1.66666666666667e-05,0.00333333333333333,200
Utilization_Percentage,0.00255166666666667,0.00333333333333333,1.30633572828217
Utilization_Percentage,0.000324444444444444,0.00333333333333333,10.2739726027397
Utilization_Percentage,2.33333333333333e-05,0.00333333333333333,142.857142857143
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,0.00121388888888889,0.00333333333333333,2.74599542334096
errorrate,2.34674329501916e-05,0.000957854406130268,40.8163265306123
errorrate,2.3786717752235e-05,0.000957854406130268,40.2684563758389
errorrate,4.08684546615581e-05,0.000957854406130268,23.4375
errorrate,0.000165062560153994,0.000962463907603465,5.83090379008747
errorrate,0.000178537054860443,0.000962463907603465,5.39083557951483
errorrate,4.47323769859633e-06,0.000462748727441,103.448275862069
errorrate,4.70281862745098e-05,0.000919117647058824,19.5439739413681
errorrate,2.6697177726926e-05,0.0007627765064836,28.5714285714286
errorrate,0.000218720602069614,0.000940733772342427,4.3010752688172
errorrate,9.88142292490118e-07,0.000988142292490119,1000
errorrate,3.00599578674445e-05,0.000486144871171609,16.1725067385445
errorrate,6.61375661375661e-07,0.000992063492063492,1500
errorrate,9.16590284142988e-07,0.000916590284142988,1000
errorrate,0.000675065876152833,0.000988142292490119,1.46377165162235
errorrate,0.000263754937080922,0.000275558004960044,1.04475013059377
errorrate,7.04713493530499e-05,0.000231053604436229,3.27868852459016
errorrate,3.22904198253314e-05,3.32491022742386e-05,1.02968937703793
errorrate,6.96088099934254e-05,0.000493096646942801,7.08382526564345
errorrate,4.94033679045389e-05,0.000334560053529609,6.77200902934537
errorrate,0.000343364197530864,0.000925925925925926,2.69662921348315
errorrate,0.000185385169186465,0.000431965442764579,2.33009708737864
errorrate,3.85841301795001e-06,0.000503271263210871,130.434782608696
errorrate,6.19962802231866e-07,0.000619962802231866,1000
errorrate,4.47323769859633e-06,0.000462748727441,103.448275862069
errorrate,4.70281862745098e-05,0.000919117647058824,19.5439739413681
errorrate,2.6697177726926e-05,0.0007627765064836,28.5714285714286
errorrate,0.000218720602069614,0.000940733772342427,4.3010752688172
errorrate,9.88142292490118e-07,0.000988142292490119,1000
errorrate,3.00599578674445e-05,0.000486144871171609,16.1725067385445
errorrate,6.61375661375661e-07,0.000992063492063492,1500
errorrate,9.16590284142988e-07,0.000916590284142988,1000
errorrate,0.000675065876152833,0.000988142292490119,1.46377165162235
errorrate,0.000263754937080922,0.000275558004960044,1.04475013059377
errorrate,7.04713493530499e-05,0.000231053604436229,3.27868852459016
errorrate,3.22904198253314e-05,3.32491022742386e-05,1.02968937703793
errorrate,6.96088099934254e-05,0.000493096646942801,7.08382526564345
errorrate,4.94033679045389e-05,0.000334560053529609,6.77200902934537
errorrate,0.000343364197530864,0.000925925925925926,2.69662921348315
errorrate,0.000185385169186465,0.000431965442764579,2.33009708737864
errorrate,3.85841301795001e-06,0.000503271263210871,130.434782608696
errorrate,6.19962802231866e-07,0.000619962802231866,1000
errorrate,0.0002762887656603,0.000308071472581639,1.11503438022672
errorrate,6.27746390458255e-07,0.000941619585687382,1500
errorrate,7.04320315336341e-05,0.000155593589544111,2.20913107511046
errorrate,3.01236005953537e-05,0.0001941370607649,6.44468313641246
errorrate,3.21202214000975e-06,8.60363073216898e-05,26.7857142857143
errorrate,3.24310613472479e-06,0.000108707468203066,33.5195530726257
errorrate,7.66123415517482e-07,0.000208942749686586,272.727272727273
errorrate,9.68570863807077e-06,0.000197667523225934,20.4081632653061
errorrate,1.30577318441963e-06,0.000166694449074846,127.659574468085
errorrate,1.27548419979613e-05,7.64525993883792e-05,5.99400599400599
errorrate,3.72925601342532e-07,0.000186462800671266,500
errorrate,5.2952078369076e-06,0.00079428117553614,150
errorrate,3.68779556596815e-07,0.000130157490563582,352.941176470588
Utilization_Percentage,0.000135555555555556,0.00333333333333333,24.5901639344262
Utilization_Percentage,0.00236166666666667,0.00333333333333333,1.41143260409315
Utilization_Percentage,-1,0.00333333333333333,-0.00333333333333333
Utilization_Percentage,3.55555555555556e-05,0.00333333333333333,93.75
Utilization_Percentage,2.38888888888889e-05,0.00333333333333333,139.53488372093
Utilization_Percentage,0.000278333333333333,0.00333333333333333,11.9760479041916
Utilization_Percentage,0.000476666666666667,0.00333333333333333,6.99300699300699
Utilization_Percentage,2.77777777777778e-05,0.00333333333333333,120
Utilization_Percentage,2.66666666666667e-05,0.00333333333333333,125
Utilization_Percentage,1.5e-05,0.00333333333333333,222.222222222222
Utilization_Percentage,0.000279444444444444,0.00333333333333333,11.9284294234592
Utilization_Percentage,6.11111111111111e-06,0.00333333333333333,545.454545454546
Utilization_Percentage,0.00304,0.00333333333333333,1.09649122807018
Utilization_Percentage,2.27777777777778e-05,0.00333333333333333,146.341463414634
Utilization_Percentage,0.000607777777777778,0.00333333333333333,5.48446069469836
Utilization_Percentage,0.000647777777777778,0.00333333333333333,5.14579759862779
Utilization_Percentage,1.66666666666667e-05,0.00333333333333333,200
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,0.00320555555555556,0.00333333333333333,1.03986135181976
Utilization_Percentage,5.55555555555556e-06,0.00333333333333333,600
Utilization_Percentage,2.66666666666667e-05,0.00333333333333333,125
Utilization_Percentage,-1,0.00333333333333333,-0.00333333333333333
Utilization_Percentage,4.70779220779221e-05,0.00324675324675325,68.9655172413793
Utilization_Percentage,2.72222222222222e-05,0.00333333333333333,122.448979591837
Utilization_Percentage,2.66666666666667e-05,0.00333333333333333,125
Utilization_Percentage,0.00111166666666667,0.00333333333333333,2.99850074962519
Utilization_Percentage,2.61111111111111e-05,0.00333333333333333,127.659574468085
Utilization_Percentage,0.00222815533980583,0.00323624595469256,1.45243282498184
Utilization_Percentage,2.66666666666667e-05,0.00333333333333333,125
Utilization_Percentage,2.61111111111111e-05,0.00333333333333333,127.659574468085
Utilization_Percentage,5e-05,0.00333333333333333,66.6666666666667
Utilization_Percentage,2.22222222222222e-06,0.00333333333333333,1500
Utilization_Percentage,2.5e-05,0.00333333333333333,133.333333333333
Utilization_Percentage,0.00120444444444444,0.00333333333333333,2.76752767527675
Utilization_Percentage,2.44444444444444e-05,0.00333333333333333,136.363636363636
Utilization_Percentage,0.000278333333333333,0.00333333333333333,11.9760479041916
Utilization_Percentage,0.000278888888888889,0.00333333333333333,11.9521912350598
Utilization_Percentage,0.00311,0.00333333333333333,1.07181136120043
Utilization_Percentage,0.00310944444444444,0.00333333333333333,1.07200285867429
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,0.000279444444444444,0.00333333333333333,11.9284294234592
Utilization_Percentage,1.66666666666667e-06,0.00333333333333333,2000
Utilization_Percentage,1.11111111111111e-06,0.00333333333333333,3000
Utilization_Percentage,0.00277166666666667,0.00333333333333333,1.20264582080577
Utilization_Percentage,0.000557777777777778,0.00333333333333333,5.97609561752988
Utilization_Percentage,1.33333333333333e-05,0.00333333333333333,250
Utilization_Percentage,0.000139444444444444,0.00333333333333333,23.9043824701195
Utilization_Percentage,0.00111222222222222,0.00333333333333333,2.997002997003
Utilization_Percentage,0.000556111111111111,0.00333333333333333,5.994005994006
Utilization_Percentage,0.000278333333333333,0.00333333333333333,11.9760479041916
Utilization_Percentage,-1,0.00333333333333333,-0.00333333333333333
Utilization_Percentage,4.55555555555556e-05,0.00333333333333333,73.1707317073171
Utilization_Percentage,3.33333333333333e-06,0.00333333333333333,1000
Utilization_Percentage,0.00028,0.00333333333333333,11.9047619047619
Utilization_Percentage,0.00317555555555556,0.00333333333333333,1.04968509447166
Utilization_Percentage,8.88888888888889e-06,0.00333333333333333,375
Utilization_Percentage,7e-05,0.00333333333333333,47.6190476190476
Utilization_Percentage,0.000280555555555556,0.00333333333333333,11.8811881188119
Utilization_Percentage,7e-05,0.00333333333333333,47.6190476190476
Utilization_Percentage,-1,0.00333333333333333,-0.00333333333333333
Utilization_Percentage,0.00222277777777778,0.00333333333333333,1.49962509372657
Utilization_Percentage,0.000432222222222222,0.00333333333333333,7.7120822622108
Utilization_Percentage,0.000113333333333333,0.00333333333333333,29.4117647058824
ifInDiscards,0.00111277777777778,0.00333333333333333,2.99550673989017
ifInDiscards,0.00320833333333333,0.00333333333333333,1.03896103896104
ifInDiscards,0.000694444444444444,0.00333333333333333,4.8
ifInDiscards,8.83333333333333e-05,0.00333333333333333,37.7358490566038
ifInDiscards,0.00116166666666667,0.00333333333333333,2.86944045911047
ifInDiscards,0.00279722222222222,0.00333333333333333,1.19165839126117
ifInDiscards,0.000170555555555556,0.00333333333333333,19.5439739413681
ifInDiscards,3.33333333333333e-06,0.00333333333333333,1000
ifInDiscards,0.00308,0.00333333333333333,1.08225108225108
ifInDiscards,0.000241111111111111,0.00333333333333333,13.8248847926267
ifInDiscards,0.000556111111111111,0.00333333333333333,5.994005994006
ifInDiscards,6.11111111111111e-06,0.00333333333333333,545.454545454546
ifInDiscards,1.66666666666667e-06,0.00333333333333333,2000
ifInDiscards,3.72222222222222e-05,0.00333333333333333,89.5522388059702
ifInDiscards,0.00247888888888889,0.00333333333333333,1.34468848050202
ifInDiscards,2.72222222222222e-05,0.00333333333333333,122.448979591837
ifInDiscards,3.88888888888889e-06,0.00333333333333333,857.142857142857
ifInDiscards,0.00313944444444444,0.00333333333333333,1.06175898071138
ifInDiscards,8.88888888888889e-06,0.00333333333333333,375
ifInDiscards,2.55555555555556e-05,0.00333333333333333,130.434782608696
ifInDiscards,2.38888888888889e-05,0.00333333333333333,139.53488372093
ifInDiscards,0.000417222222222222,0.00333333333333333,7.98934753661784
ifInDiscards,0.00237333333333333,0.00333333333333333,1.40449438202247
ifInDiscards,0.00332055555555556,0.00333333333333333,1.00384808432324
ifInDiscards,0.000556111111111111,0.00333333333333333,5.994005994006
ifInDiscards,1.11111111111111e-06,0.00333333333333333,3000
ifInDiscards,0.000278333333333333,0.00333333333333333,11.9760479041916
ifInDiscards,0.000278888888888889,0.00333333333333333,11.9521912350598
ifInDiscards,8.88888888888889e-06,0.00333333333333333,375
ifInDiscards,0.000411111111111111,0.00333333333333333,8.10810810810811
ifInDiscards,0.00111277777777778,0.00333333333333333,2.99550673989017
ifInDiscards,0.00320833333333333,0.00333333333333333,1.03896103896104
ifInDiscards,0.000694444444444444,0.00333333333333333,4.8
ifInDiscards,8.83333333333333e-05,0.00333333333333333,37.7358490566038
ifInDiscards,0.00116166666666667,0.00333333333333333,2.86944045911047
ifInDiscards,0.00279722222222222,0.00333333333333333,1.19165839126117
ifInDiscards,0.000170555555555556,0.00333333333333333,19.5439739413681
ifInDiscards,3.33333333333333e-06,0.00333333333333333,1000
ifInDiscards,0.00308,0.00333333333333333,1.08225108225108
ifInDiscards,0.000241111111111111,0.00333333333333333,13.8248847926267
ifInDiscards,0.000556111111111111,0.00333333333333333,5.994005994006
ifInDiscards,6.11111111111111e-06,0.00333333333333333,545.454545454546
ifInDiscards,1.66666666666667e-06,0.00333333333333333,2000
ifInDiscards,3.72222222222222e-05,0.00333333333333333,89.5522388059702
ifInDiscards,0.00247888888888889,0.00333333333333333,1.34468848050202
ifInDiscards,2.72222222222222e-05,0.00333333333333333,122.448979591837
ifInDiscards,3.88888888888889e-06,0.00333333333333333,857.142857142857
ifInDiscards,0.00313944444444444,0.00333333333333333,1.06175898071138
ifInDiscards,8.88888888888889e-06,0.00333333333333333,375
ifInDiscards,2.55555555555556e-05,0.00333333333333333,130.434782608696
ifInDiscards,2.38888888888889e-05,0.00333333333333333,139.53488372093
ifInDiscards,0.000417222222222222,0.00333333333333333,7.98934753661784
ifInDiscards,0.00237333333333333,0.00333333333333333,1.40449438202247
ifInDiscards,0.00332055555555556,0.00333333333333333,1.00384808432324
ifInDiscards,0.000556111111111111,0.00333333333333333,5.994005994006
ifInDiscards,1.11111111111111e-06,0.00333333333333333,3000
ifInDiscards,0.000278333333333333,0.00333333333333333,11.9760479041916
ifInDiscards,0.000278888888888889,0.00333333333333333,11.9521912350598
ifInDiscards,8.88888888888889e-06,0.00333333333333333,375
ifInDiscards,0.000411111111111111,0.00333333333333333,8.10810810810811
ifInDiscards,-1,0.00552486187845304,-0.00552486187845304
ifInDiscards,-1,0.00552486187845304,-0.00552486187845304
ifInDiscards,-1,0.00584795321637427,-0.00584795321637427
LossyPaths,-1,0.00617283950617284,-0.00617283950617284
LossyPaths,0.000527131782945736,0.00332225913621262,6.30252100840336
LossyPaths,0.000262458471760797,0.00332225913621262,12.6582278481013
LossyPaths,0.000182724252491694,0.00332225913621262,18.1818181818182
LossyPaths,0.000182724252491694,0.00332225913621262,18.1818181818182
LossyPaths,0.0038,0.0333333333333333,8.7719298245614
LossyPaths,3.77777777777778e-05,0.0133333333333333,352.941176470588
LossyPaths,0.000224252491694352,0.00332225913621262,14.8148148148148
LossyPaths,0.000164451827242525,0.00332225913621262,20.2020202020202
LossyPaths,0.000721483942414175,0.00332225913621262,4.60475825019186
LossyPaths,0.000380952380952381,0.00332225913621262,8.72093023255814
LossyPaths,0.000678294573643411,0.00332225913621262,4.89795918367347
LossyPaths,0.000635658914728682,0.00332225913621262,5.22648083623693
LossyPaths,0.000347729789590255,0.00332225913621262,9.55414012738853
LossyPaths,0.000549280177187154,0.00332225913621262,6.04838709677419
LossyPaths,2.38095238095238e-05,0.00332225913621262,139.53488372093
LossyPaths,0.000527131782945736,0.00332225913621262,6.30252100840336
LossyPaths,8.30564784053156e-06,0.00332225913621262,400
LossyPaths,0.000774086378737542,0.00332225913621262,4.29184549356223
LossyPaths,0.000718161683277962,0.00332225913621262,4.6260601387818
LossyPaths,0.000735880398671096,0.00332225913621262,4.51467268623025
LossyPaths,0.000656699889258029,0.00332225913621262,5.05902192242833
LossyPaths,0.000561461794019934,0.00332225913621262,5.91715976331361
LossyPaths,0.000526578073089701,0.00332225913621262,6.30914826498423
LossyPaths,0.000556478405315615,0.00332225913621262,5.97014925373134
LossyPaths,0.000272978959025471,0.00332225913621262,12.1703853955375
LossyPaths,0.000767995570321152,0.00332225913621262,4.32588320115357
LossyPaths,0.000461240310077519,0.00332225913621262,7.20288115246098
LossyPaths,0.000717105263157895,0.00328947368421053,4.58715596330275
LossyPaths,0.000633997785160576,0.00332225913621262,5.24017467248908
LossyPaths,1.43964562569214e-05,0.00332225913621262,230.769230769231
LossyPaths,0.000175526024363234,0.00332225913621262,18.9274447949527
LossyPaths,0.000545,0.00333333333333333,6.11620795107034
LossyPaths,0.000432777777777778,0.00333333333333333,7.70218228498075
LossyPaths,0.000211517165005537,0.00332225913621262,15.7068062827225
LossyPaths,0.000717105263157895,0.00328947368421053,4.58715596330275
LossyPaths,0.000461240310077519,0.00332225913621262,7.20288115246098
LossyPaths,0.000767995570321152,0.00332225913621262,4.32588320115357
LossyPaths,0.000735880398671096,0.00332225913621262,4.51467268623025
LossyPaths,0.00167108167770419,0.00662251655629139,3.96301188903567
LossyPaths,0.000527131782945736,0.00332225913621262,6.30252100840336
LossyPaths,3.33333333333333e-05,0.0133333333333333,400
LossyPaths,0.000635658914728682,0.00332225913621262,5.22648083623693
LossyPaths,0.000372093023255814,0.00332225913621262,8.92857142857143
LossyPaths,2.21483942414175e-06,0.00332225913621262,1500
LossyPaths,0.000444629014396456,0.00332225913621262,7.4719800747198
LossyPaths,1.66112956810631e-06,0.00332225913621262,2000
LossyPaths,0.000182724252491694,0.00332225913621262,18.1818181818182
LossyPaths,0.000380952380952381,0.00332225913621262,8.72093023255814
LossyPaths,1.11111111111111e-05,0.00666666666666667,600
LossyPaths,0.000379291251384275,0.00332225913621262,8.75912408759124
LossyPaths,5.37098560354374e-05,0.00332225913621262,61.8556701030928
LossyPaths,0.000262458471760797,0.00332225913621262,12.6582278481013
LossyPaths,0.000262458471760797,0.00332225913621262,12.6582278481013
LossyPaths,0.000749169435215947,0.00332225913621262,4.43458980044346
LossyPaths,0.000605758582502769,0.00332225913621262,5.48446069469835
LossyPaths,1.66112956810631e-06,0.00332225913621262,2000
LossyPaths,0.000459579180509413,0.00332225913621262,7.2289156626506
LossyPaths,0.000625138427464009,0.00332225913621262,5.31443755535872
LossyPaths,1.43964562569214e-05,0.00332225913621262,230.769230769231
LossyPaths,0.000633997785160576,0.00332225913621262,5.24017467248908
LossyPaths,0.000545,0.00333333333333333,6.11620795107034
LossyPaths,0.000811666666666667,0.00333333333333333,4.10677618069815
LossyPaths,0.000612222222222222,0.00333333333333333,5.44464609800363
LossyPaths,0.00285333333333333,0.01,3.50467289719626
LossyPaths,8.88888888888889e-06,0.00666666666666667,750
LossyPaths,3.33333333333333e-05,0.0133333333333333,400
LossyPaths,0.000105204872646733,0.00332225913621262,31.5789473684211
LossyPaths,0.00052547065337763,0.00332225913621262,6.32244467860906
LossyPaths,4.4296788482835e-06,0.00332225913621262,750
LossyPaths,0.000459579180509413,0.00332225913621262,7.2289156626506
LossyPaths,2.21483942414175e-06,0.00332225913621262,1500
LossyPaths,0.000230555555555556,0.00333333333333333,14.4578313253012
LossyPaths,0.00303444444444444,0.00666666666666667,2.19699743683632
LossyPaths,0.000562015503875969,0.00332225913621262,5.91133004926108
LossyPaths,0.000372093023255814,0.00332225913621262,8.92857142857143
LossyPaths,0.000638427464008859,0.00332225913621262,5.20381613183001
LossyPaths,3.55555555555556e-05,0.00666666666666667,187.5
LossyPaths,1.66112956810631e-06,0.00332225913621262,2000
LossyPaths,4.41501103752759e-06,0.00662251655629139,1500
LossyPaths,0.000391472868217054,0.00332225913621262,8.48656294200849
LossyPaths,8.30564784053156e-06,0.00332225913621262,400
LossyPaths,0.000774086378737542,0.00332225913621262,4.29184549356223
LossyPaths,0.000718161683277962,0.00332225913621262,4.6260601387818
LossyPaths,0.000735880398671096,0.00332225913621262,4.51467268623025
LossyPaths,0.000444629014396456,0.00332225913621262,7.4719800747198
LossyPaths,0.000656146179401993,0.00332225913621262,5.06329113924051
LossyPaths,0.000269656699889258,0.00332225913621262,12.3203285420945
LossyPaths,0.000526578073089701,0.00332225913621262,6.30914826498423
LossyPaths,0.000620065789473684,0.00328947368421053,5.30503978779841
LossyPaths,0.000432777777777778,0.00333333333333333,7.70218228498075
LossyPaths,7.60043431053203e-06,0.00325732899022801,428.571428571429
LossyPaths,0.000811111111111111,0.00333333333333333,4.10958904109589
LossyPaths,1.61111111111111e-05,0.00333333333333333,206.896551724138
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00431034482758621,-0.00431034482758621
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
mcBytesDropped,-1,0.00434782608695652,-0.00434782608695652
ucBytes,7.70891150169596e-07,0.000925069380203515,1200
ucBytes,0.000608695652173913,0.000925069380203515,1.51975683890578
ucBytes,1.69596053037311e-06,0.000925069380203515,545.454545454546
ucBytes,0.000609158186864015,0.000925069380203515,1.51860288534548
ucBytes,0.000609158186864015,0.000925069380203515,1.51860288534548
ucBytes,0.000609158186864015,0.000925069380203515,1.51860288534548
ucBytes,0.000185322232500771,0.000925069380203515,4.99168053244592
ucBytes,0.000225254394079556,0.000925069380203515,4.10677618069815
ucBytes,3.80517503805175e-06,0.0045662100456621,1200
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,3.0441400304414e-06,0.0045662100456621,1500
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,-1,0.0045662100456621,-0.0045662100456621
ucBytes,2.77777777777778e-06,0.00416666666666667,1500
ucBytes,3.47222222222222e-06,0.00416666666666667,1200
ucBytes,2.77777777777778e-06,0.00416666666666667,1500
ucBytes,-1,0.00416666666666667,-0.00416666666666667
ucBytes,-1,0.00416666666666667,-0.00416666666666667
ucBytes,2.77777777777778e-06,0.00416666666666667,1500
ucBytes,-1,0.00416666666666667,-0.00416666666666667
ucBytes,3.47222222222222e-06,0.00416666666666667,1200
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00371747211895911,-0.00371747211895911
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00347222222222222,-0.00347222222222222
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00411522633744856,-0.00411522633744856
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00409836065573771,-0.00409836065573771
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
ucBytesDropped,-1,0.00398406374501992,-0.00398406374501992
errorrate,0.000467317073170732,0.00048780487804878,1.04384133611691
errorrate,1.56826568265683e-05,0.000922509225092251,58.8235294117647
errorrate,0.000484751978382552,0.000579038795599305,1.19450527573163
errorrate,2.54210359072132e-06,0.000953288846520496,375
errorrate,2.22434064188116e-06,0.000953288846520496,428.571428571429
errorrate,0.000120405576679341,0.000950570342205323,7.89473684210526
errorrate,3.41407151095732e-05,0.000692041522491349,20.2702702702703
errorrate,1.36836343732895e-06,0.000821018062397373,600
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,6.73661800486618e-05,0.000912408759124088,13.5440180586907
errorrate,6.16682895163908e-06,0.000973709834469328,157.894736842105
errorrate,0.000484751978382552,0.000579038795599305,1.19450527573163
errorrate,2.54210359072132e-06,0.000953288846520496,375
errorrate,2.22434064188116e-06,0.000953288846520496,428.571428571429
errorrate,0.000120405576679341,0.000950570342205323,7.89473684210526
errorrate,3.41407151095732e-05,0.000692041522491349,20.2702702702703
errorrate,1.36836343732895e-06,0.000821018062397373,600
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,1.23152709359606e-06,0.000821018062397373,666.666666666667
errorrate,6.73661800486618e-05,0.000912408759124088,13.5440180586907
errorrate,6.16682895163908e-06,0.000973709834469328,157.894736842105
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,0.0002762887656603,0.000308071472581639,1.11503438022672
errorrate,6.27746390458255e-07,0.000941619585687382,1500
errorrate,7.04320315336341e-05,0.000155593589544111,2.20913107511046
errorrate,3.01236005953537e-05,0.0001941370607649,6.44468313641246
errorrate,3.21202214000975e-06,8.60363073216898e-05,26.7857142857143
errorrate,3.24310613472479e-06,0.000108707468203066,33.5195530726257
errorrate,7.66123415517482e-07,0.000208942749686586,272.727272727273
errorrate,9.68570863807077e-06,0.000197667523225934,20.4081632653061
errorrate,1.30577318441963e-06,0.000166694449074846,127.659574468085
errorrate,1.27548419979613e-05,7.64525993883792e-05,5.99400599400599
errorrate,3.72925601342532e-07,0.000186462800671266,500
errorrate,5.2952078369076e-06,0.00079428117553614,150
errorrate,3.68779556596815e-07,0.000130157490563582,352.941176470588
errorrate,2.34674329501916e-05,0.000957854406130268,40.8163265306123
errorrate,2.3786717752235e-05,0.000957854406130268,40.2684563758389
errorrate,4.08684546615581e-05,0.000957854406130268,23.4375
errorrate,0.000303093396787626,0.000594883997620464,1.96270853778214
errorrate,1.11749680715198e-06,0.000957854406130268,857.142857142857
errorrate,0.000102946593001842,0.000552486187845304,5.36672629695885
errorrate,1.5485312899106e-05,0.000957854406130268,61.8556701030928
errorrate,1.453081232493e-05,0.00105042016806723,72.289156626506
errorrate,2.45098039215686e-06,0.00105042016806723,428.571428571429
errorrate,2.34674329501916e-05,0.000957854406130268,40.8163265306123
errorrate,2.3786717752235e-05,0.000957854406130268,40.2684563758389
errorrate,4.08684546615581e-05,0.000957854406130268,23.4375
errorrate,0.000303093396787626,0.000594883997620464,1.96270853778214
errorrate,1.11749680715198e-06,0.000957854406130268,857.142857142857
errorrate,0.000102946593001842,0.000552486187845304,5.36672629695885
errorrate,1.5485312899106e-05,0.000957854406130268,61.8556701030928
errorrate,1.453081232493e-05,0.00105042016806723,72.289156626506
errorrate,2.45098039215686e-06,0.00105042016806723,428.571428571429
errorrate,0.000754533465215958,0.000989119683481701,1.31090233777584
errorrate,0.000165062560153994,0.000962463907603465,5.83090379008747
errorrate,0.000178537054860443,0.000962463907603465,5.39083557951483
errorrate,2.41347562251517e-05,2.51098556183302e-05,1.04040228888504
errorrate,1.39074894406099e-06,0.000103018440300814,74.0740740740741
errorrate,2.33143478363623e-05,2.36333987190698e-05,1.0136847440446
errorrate,2.33763577872689e-05,2.3596592652021e-05,1.00942126514132
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,2.32988956180976e-05,7.12504453152832e-05,3.05810397553517
errorrate,5.97719025401763e-05,0.00031104199066874,5.20381613183001
errorrate,5.6713322965267e-05,0.00031104199066874,5.48446069469836
errorrate,4.65526179367548e-05,0.00031104199066874,6.6815144766147
errorrate,9.79299363057325e-05,0.000122488975992161,1.25078173858662
errorrate,3.94696268886833e-05,0.000925069380203515,23.4375
errorrate,2.38204306000916e-05,0.000458085203847916,19.2307692307692
errorrate,0.000128881582380878,0.000156568028808517,1.21482081392995
errorrate,6.18415025194686e-06,0.000458085203847916,74.0740740740741
errorrate,9.79299363057325e-05,0.000122488975992161,1.25078173858662
errorrate,3.94696268886833e-05,0.000925069380203515,23.4375
errorrate,2.38204306000916e-05,0.000458085203847916,19.2307692307692
errorrate,0.000128881582380878,0.000156568028808517,1.21482081392995
errorrate,6.18415025194686e-06,0.000458085203847916,74.0740740740741
errorrate,9.79299363057325e-05,0.000122488975992161,1.25078173858662
errorrate,3.94696268886833e-05,0.000925069380203515,23.4375
errorrate,2.38204306000916e-05,0.000458085203847916,19.2307692307692
errorrate,0.000128881582380878,0.000156568028808517,1.21482081392995
errorrate,6.18415025194686e-06,0.000458085203847916,74.0740740740741
errorrate,2.6697177726926e-05,0.0007627765064836,28.5714285714286
errorrate,9.88142292490118e-07,0.000988142292490119,1000
errorrate,3.00599578674445e-05,0.000486144871171609,16.1725067385445
errorrate,6.61375661375661e-07,0.000992063492063492,1500
errorrate,9.16590284142988e-07,0.000916590284142988,1000
errorrate,0.000263754937080922,0.000275558004960044,1.04475013059377
errorrate,6.96088099934254e-05,0.000493096646942801,7.08382526564345
errorrate,4.94033679045389e-05,0.000334560053529609,6.77200902934537
errorrate,3.85647216633132e-06,0.000503018108651912,130.434782608696
errorrate,6.19962802231866e-07,0.000619962802231866,1000
errorrate,2.6697177726926e-05,0.0007627765064836,28.5714285714286
errorrate,9.88142292490118e-07,0.000988142292490119,1000
errorrate,3.00599578674445e-05,0.000486144871171609,16.1725067385445
errorrate,6.61375661375661e-07,0.000992063492063492,1500
errorrate,9.16590284142988e-07,0.000916590284142988,1000
errorrate,0.000263754937080922,0.000275558004960044,1.04475013059377
errorrate,6.96088099934254e-05,0.000493096646942801,7.08382526564345
errorrate,4.94033679045389e-05,0.000334560053529609,6.77200902934537
errorrate,3.85647216633132e-06,0.000503018108651912,130.434782608696
errorrate,6.19962802231866e-07,0.000619962802231866,1000
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,2.56187526751769e-06,3.77672029609487e-05,14.7420147420147
errorrate,2.56187526751769e-06,3.77672029609487e-05,14.7420147420147
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
errorrate,3.98724082934609e-06,0.000956937799043062,240
errorrate,0.000900956937799043,0.000956937799043062,1.06213489113117
errorrate,6.06060606060606e-06,0.000956937799043062,157.894736842105
errorrate,0.000905103668261563,0.000956937799043062,1.05726872246696
errorrate,6.37958532695375e-07,0.000956937799043062,1500
errorrate,0.000528548644338118,0.000956937799043062,1.81050090525045
errorrate,2.36044657097289e-05,0.000956937799043062,40.5405405405405
errorrate,0.000159068232404636,0.000230255583697905,1.4475271411339
errorrate,6.47527910685805e-05,0.000956937799043062,14.7783251231527
errorrate,0.000736204146730462,0.000956937799043062,1.2998266897747
errorrate,0.00027692075015124,0.000907441016333938,3.27689787001638
errorrate,0.000409582059123344,0.000611620795107034,1.49328023892484
errorrate,0.000137554585152838,0.000291120815138282,2.11640211640212
errorrate,4.70508190715444e-05,0.00015701051970482,3.33704115684094
errorrate,2.95556313922585e-05,3.10241057301523e-05,1.04968509447166
errorrate,1.63104546770924e-05,3.47523892267593e-05,2.13068181818182
